Don't Believe Everything You Hear; Preserving Relevant Information by Discarding Social Information

Integrating information gained by observing others via Social Bayesian Learning can be beneficial for an agent's performance, but can also enable population wide information cascades that perpetuate false beliefs through the agent population. We show how agents can influence the observation network by changing their probability of observing others, and demonstrate the existence of a population-wide equilibrium, where the advantages and disadvantages of the Social Bayesian update are balanced. We also use the formalism of relevant information to illustrate how negative information cascades are characterized by processing increasing amounts of non-relevant information.

==> 30tradeoff.txt <==
0.17979	0.0444699
0.18695	0.0548607
0.19594	0.063669
0.20272	0.0735472
0.21116	0.0844183
0.21959	0.100428
0.23068	0.10683
0.23381	0.123931
0.24841	0.146453
0.2638	0.16355
0.26621	0.184206
0.26618	0.198859
0.27956	0.234373
0.28723	0.235339
0.28368	0.284029
0.29144	0.278769
0.31144	0.300753
0.315	0.320134
0.31486	0.346774
0.30949	0.365382
0.31842	0.405295
0.325	0.41223
0.31453	0.421836
0.32373	0.438605
0.31443	0.427386
0.31626	0.432348
0.32446	0.444773
0.31529	0.438235
0.31226	0.462971
0.31696	0.458015
0.31644	0.460595
0.28514	0.442188
0.29477	0.449616
0.28133	0.443582
0.28321	0.441019
0.28551	0.422962
0.2804	0.423868
0.26847	0.411382
0.2634	0.402169
0.25722	0.381109
0.25664	0.350616
0.25114	0.364197
0.24699	0.32878
0.23299	0.346508
0.22481	0.336098
0.22375	0.296353
0.21038	0.290815
0.20746	0.279953
0.2115	0.27546
0.2012	0.249574
0.19222	0.249931
0.18164	0.210665
0.16995	0.214033
0.16175	0.204693
0.169	0.186724
0.17915	0.166216
0.15866	0.159585
0.15068	0.159396
0.1468	0.137064
0.13625	0.126827
0.15364	0.133904
0.12821	0.0967542
0.1494	0.105609
0.14453	0.0844169
0.12039	0.0762076
0.12057	0.0684893
0.10366	0.0665437
0.11232	0.0487627
0.1216	0.0453404
0.10721	0.0376485
0.11899	0.0282895
0.10271	0.0301213
0.09733	0.0246046
0.09934	0.0190271
0.10655	0.0160285
0.10723	0.0146171
0.09353	0.0111563
0.10203	0.0101818
0.10219	0.00753747
0.10264	0.00564761
0.10656	0.00557414
0.10707	0.00492188
0.09176	0.00359755
0.09657	0.0037432
0.09044	0.0028478
0.11536	0.00283007
0.1082	0.00269587
0.10619	0.00281754
0.08402	0.00215287
0.1091	0.002631
0.09203	0.0021263
0.10299	0.00197919
0.09089	0.00321033
0.09397	0.00242203
0.10599	0.00229727
0.10004	0.00187876
0.0941	0.00215773
0.10105	0.00197657
0.12098	0.00246625
0.1019	0.00194155
0.09694	0.00215049


==> MIperPerc.txt <==
 0 0.0428472 
 1 0.0457497 
 2 0.0489148 
 3 0.0554315 
 4 0.0614651 
 5 0.0671512 
 6 0.0815739 
 7 0.0823004 
 8 0.0946256 
 9 0.10183 
 10 0.121719 
 11 0.130777 
 12 0.140694 
 13 0.157116 
 14 0.175128 
 15 0.201719 
 16 0.210453 
 17 0.236306 
 18 0.253087 
 19 0.290808 
 20 0.309186 
 21 0.328516 
 22 0.369328 
 23 0.409682 
 24 0.395122 
 25 0.431097 
 26 0.4123 
 27 0.431621 
 28 0.462063 
 29 0.45755 
 30 0.440641 
 31 0.442029 
 32 0.410678 
 33 0.419114 
 34 0.418348 
 35 0.42178 
 36 0.366362 
 37 0.368224 
 38 0.343422 
 39 0.309931 
 40 0.283141 
 41 0.257052 
 42 0.235599 
 43 0.188267 
 44 0.183508 
 45 0.160311 
 46 0.15484 
 47 0.110756 
 48 0.110222 
 49 0.0783505 
 50 0.0742936 
 51 0.0586346 
 52 0.0434989 
 53 0.030447 
 54 0.0253378 
 55 0.0173192 
 56 0.0103674 
 57 0.00991117 
 58 0.00874937 
 59 0.00792809 
 60 0.00722138 
 61 0.0059521 
 62 0.00468486 
 63 0.00508792 
 64 0.00404203 
 65 0.00384566 
 66 0.00266106 
 67 0.00251906 
 68 0.00231446 
 69 0.0024143 
 70 0.00201202 
 71 0.00182232 
 72 0.00149629 
 73 0.00104779 
 74 0.000775817 
 75 0.000894747 
 76 0.000462874 
 77 0.000494178 
 78 0.000623684 
 79 0.000338058 
 80 0.000259203 
 81 0.000235652 
 82 0.000305146 
 83 0.000335659 
 84 0.000195562 
 85 0.000253286 
 86 0.00021575 
 87 0.000299097 
 88 0.000230136 
 89 0.000230543 
 90 0.000293547 
 91 0.000229052 
 92 0.000263251 
 93 0.00020225 
 94 0.000216331 
 95 0.000255656 
 96 0.000235701 
 97 0.0
 98 0.000289755 
 99 0.000247347 
 100 0.000216399

==> MIperPerc30.txt <==
 
 0 0.0426234 
 1 0.0499043 
 2 0.0586268 
 3 0.0711276 
 4 0.0832394 
 5 0.0963758 
 6 0.113361 
 7 0.127784 
 8 0.14633 
 9 0.167588 
 10 0.183356 
 11 0.204847 
 12 0.226889 
 13 0.247494 
 14 0.271773 
 15 0.289292 
 16 0.314824 
 17 0.33389 
 18 0.354152 
 19 0.365498 
 20 0.393321 
 21 0.412629 
 22 0.411823 
 23 0.425906 
 24 0.43672 
 25 0.444448 
 26 0.447282 
 27 0.458227 
 28 0.454733 
 29 0.463876 
 30 0.455432 
 31 0.444835 
 32 0.441607 
 33 0.437582 
 34 0.431055 
 35 0.422958 
 36 0.412909 
 37 0.397123 
 38 0.391582 
 39 0.37379 
 40 0.369814 
 41 0.354895 
 42 0.340419 
 43 0.336859 
 44 0.316108 
 45 0.309187 
 46 0.294967 
 47 0.283867 
 48 0.268121 
 49 0.252226 
 50 0.235658 
 51 0.232991 
 52 0.21592 
 53 0.205993 
 54 0.183874 
 55 0.176536 
 56 0.158207 
 57 0.149112 
 58 0.139569 
 59 0.126837 
 60 0.118635 
 61 0.104819 
 62 0.0912323 
 63 0.0826334 
 64 0.0724342 
 65 0.0657569 
 66 0.0556942 
 67 0.0500342 
 68 0.0400871 
 69 0.0365242 
 70 0.0303887 
 71 0.0264624 
 72 0.022098 
 73 0.0200787 
 74 0.0148892 
 75 0.0115036 
 76 0.00944784 
 77 0.00788428 
 78 0.0054052 
 79 0.00421375 
 80 0.00403058 
 81 0.00251551 
 82 0.00175143 
 83 0.00154593 
 84 0.0011134 
 85 0.00110562 
 86 0.000668512 
 87 0.000940563 
 88 0.000685836 
 89 0.000657403 
 90 0.000865885 
 91 0.000619556 
 92 0.00072033 
 93 0.00079184 
 94 0.000688397 
 95 0.000774333 
 96 0.000595831 
 97 0.000669446 
 98 0.000697015 
 99 0.000549276 
 100 0.00080029

==> PerPerObs.txt <==
 
 0 0.179357 
 1 0.182308 
 2 0.186611 
 3 0.192672 
 4 0.198049 
 5 0.203907 
 6 0.212875 
 7 0.216782 
 8 0.213845 
 9 0.221279 
 10 0.234663 
 11 0.242849 
 12 0.242346 
 13 0.243911 
 14 0.2595 
 15 0.262717 
 16 0.270323 
 17 0.280933 
 18 0.28473 
 19 0.301018 
 20 0.295271 
 21 0.30148 
 22 0.299595 
 23 0.308953 
 24 0.315503 
 25 0.311845 
 26 0.321821 
 27 0.322191 
 28 0.308682 
 29 0.300504 
 30 0.316654 
 31 0.296214 
 32 0.287191 
 33 0.29526 
 34 0.283377 
 35 0.2642 
 36 0.262254 
 37 0.26213 
 38 0.250066 
 39 0.228227 
 40 0.236213 
 41 0.213227 
 42 0.218826 
 43 0.207873 
 44 0.189464 
 45 0.178985 
 46 0.157782 
 47 0.167386 
 48 0.1331 
 49 0.141702 
 50 0.134779 
 51 0.132643 
 52 0.137098 
 53 0.119177 
 54 0.106658 
 55 0.099896 
 56 0.112094 
 57 0.11113 
 58 0.090453 
 59 0.109276 
 60 0.09432 
 61 0.113026 
 62 0.084541 
 63 0.106031 
 64 0.085676 
 65 0.095441 
 66 0.10598 
 67 0.10885 
 68 0.094487 
 69 0.102445 
 70 0.082344 
 71 0.081324 
 72 0.101188 
 73 0.102134 
 74 0.094131
75	0.115053
76	0.115041
77	0.104035
78	0.104018
79	0.096033
80	0.099998
81	0.093997
82	0.095998
83	0.105001
84	0.096996
85	0.103001
86	0.108998
87	0.102995
88	0.085004
89	0.100999
90	0.099999
91	0.111002
92	0.102997
93	0.090001
94	0.097012
95	0.100001
96	0.090001
97	0.104001
98	0.112999
99	0.091997
100	0.090998


==> PerPerObs30.txt <==
 
 0 0.17979 
 1 0.18695 
 2 0.19594 
 3 0.20272 
 4 0.21116 
 5 0.21959 
 6 0.23068 
 7 0.23381 
 8 0.24841 
 9 0.2638 
 10 0.26621 
 11 0.26618 
 12 0.27956 
 13 0.28723 
 14 0.28368 
 15 0.29144 
 16 0.31144 
 17 0.315 
 18 0.31486 
 19 0.30949 
 20 0.31842 
 21 0.325 
 22 0.31453 
 23 0.32373 
 24 0.31443 
 25 0.31626 
 26 0.32446 
 27 0.31529 
 28 0.31226 
 29 0.31696 
 30 0.31644 
 31 0.28514 
 32 0.29477 
 33 0.28133 
 34 0.28321 
 35 0.28551 
 36 0.2804 
 37 0.26847 
 38 0.2634 
 39 0.25722 
 40 0.25664 
 41 0.25114 
 42 0.24699 
 43 0.23299 
 44 0.22481 
 45 0.22375 
 46 0.21038 
 47 0.20746 
 48 0.2115 
 49 0.2012 
 50 0.19222 
 51 0.18164 
 52 0.16995 
 53 0.16175 
 54 0.169 
 55 0.17915 
 56 0.15866 
 57 0.15068 
 58 0.1468 
 59 0.13625 
 60 0.15364 
 61 0.12821 
 62 0.1494 
 63 0.14453 
 64 0.12039 
 65 0.12057 
 66 0.10366 
 67 0.11232 
 68 0.1216 
 69 0.10721 
 70 0.11899 
 71 0.10271 
 72 0.09733 
 73 0.09934 
 74 0.10655 
 75 0.10723 
 76 0.09353 
 77 0.10203 
 78 0.10219 
 79 0.10264 
 80 0.10656 
 81 0.10707 
 82 0.09176 
 83 0.09657 
 84 0.09044 
 85 0.11536 
 86 0.1082 
 87 0.10619 
 88 0.08402 
 89 0.1091 
 90 0.09203 
 91 0.10299 
 92 0.09089 
 93 0.09397 
 94 0.10599 
 95 0.10004 
 96 0.0941 
 97 0.10105 
 98 0.12098 
 99 0.1019 
 100 0.09694

==> optimalRI.txt <==
0.1	0
0.11	0.000778885
0.12	0.003033228
0.13	0.006655159
0.14	0.011553782
0.15	0.017651539
0.16	0.024881539
0.17	0.033185565
0.18	0.042512548
0.19	0.052817384
0.2	0.064059999
0.21	0.076204604
0.22	0.089219091
0.23	0.10307454
0.24	0.117744814
0.25	0.133206219
0.26	0.149437221
0.27	0.166418208
0.28	0.184131283
0.29	0.202560098
0.3	0.221689695
0.31	0.241506386
0.32	0.261997636
0.33	0.283151971
0.34	0.304958889
0.35	0.327408789
0.36	0.350492905
0.37	0.374203251
0.38	0.398532572
0.39	0.423474296
0.4	0.4490225
0.41	0.475171875
0.42	0.501917699
0.43	0.529255807
0.44	0.557182573
0.45	0.58569489
0.46	0.614790155
0.47	0.644466256
0.48	0.674721558
0.49	0.705554902
0.5	0.736965594
0.51	0.768953402
0.52	0.801518558
0.53	0.834661756
0.54	0.868384155
0.55	0.90268739
0.56	0.937573573
0.57	0.973045307
0.58	1.009105699
0.59	1.045758376
0.6	1.0830075
0.61	1.120857796
0.62	1.159314572
0.63	1.198383752
0.64	1.238071905
0.65	1.278386289
0.66	1.319334889
0.67	1.360926472
0.68	1.403170637
0.69	1.446077886
0.7	1.489659695
0.71	1.533928598
0.72	1.578898284
0.73	1.624583708
0.74	1.671001222
0.75	1.71816872
0.76	1.766105815
0.77	1.814834041
0.78	1.864377092
0.79	1.914761105
0.8	1.966015
0.81	2.018170885
0.82	2.071264549
0.83	2.125336066
0.84	2.18043054
0.85	2.23659904
0.86	2.293899783
0.87	2.35239966
0.88	2.412176229
0.89	2.473320387
0.9	2.535940001
0.91	2.600165028
0.92	2.666154905
0.93	2.734109694
0.94	2.804287676
0.95	2.877034888
0.96	2.952838906
0.97	3.032438487
0.98	3.117089052
0.99	3.209435709


==> tradeoff.txt <==
0.179357	0.0428472
0.182308	0.0457497
0.186611	0.0489148
0.192672	0.0554315
0.198049	0.0614651
0.203907	0.0671512
0.212875	0.0815739
0.216782	0.0823004
0.213845	0.0946256
0.221279	0.10183
0.234663	0.121719
0.242849	0.130777
0.242346	0.140694
0.243911	0.157116
0.2595	0.175128
0.262717	0.201719
0.270323	0.210453
0.280933	0.236306
0.28473	0.253087
0.301018	0.290808
0.295271	0.309186
0.30148	0.328516
0.299595	0.369328
0.308953	0.409682
0.315503	0.395122
0.311845	0.431097
0.321821	0.4123
0.322191	0.431621
0.308682	0.462063
0.300504	0.45755
0.316654	0.440641
0.296214	0.442029
0.287191	0.410678
0.29526	0.419114
0.283377	0.418348
0.2642	0.42178
0.262254	0.366362
0.26213	0.368224
0.250066	0.343422
0.228227	0.309931
0.236213	0.283141
0.213227	0.257052
0.218826	0.235599
0.207873	0.188267
0.189464	0.183508
0.178985	0.160311
0.157782	0.15484
0.167386	0.110756
0.1331	0.110222
0.141702	0.0783505
0.134779	0.0742936
0.132643	0.0586346
0.137098	0.0434989
0.119177	0.030447
0.106658	0.0253378
0.099896	0.0173192
0.112094	0.0103674
0.11113	0.00991117
0.090453	0.00874937
0.109276	0.00792809
0.09432	0.00722138
0.113026	0.0059521
0.084541	0.00468486
0.106031	0.00508792
0.085676	0.00404203
0.095441	0.00384566
0.10598	0.00266106
0.10885	0.00251906
0.094487	0.00231446
0.102445	0.0024143
0.082344	0.00201202
0.081324	0.00182232
0.101188	0.00149629
0.102134	0.00104779
0.094131	0.000775817
0.000894747	0.000894747
0.000462874	0.000462874
0.000494178	0.000494178
0.000623684	0.000623684
0.000338058	0.000338058
0.000259203	0.000259203
0.000235652	0.000235652
0.000305146	0.000305146
0.000335659	0.000335659
0.000195562	0.000195562
0.000253286	0.000253286
0.00021575	0.00021575
0.000299097	0.000299097
0.000230136	0.000230136
0.000230543	0.000230543
0.000293547	0.000293547
0.000229052	0.000229052
0.000263251	0.000263251
0.00020225	0.00020225
0.000216331	0.000216331
0.000255656	0.000255656
0.000235701	0.000235701
0	0
0.000289755	0.000289755
0.000247347	0.000247347
0.000216399	0.000216399

